Directed Grammar-Based Test Generation

To effectively test complex software, it is important to generate goal-specific inputs, i.e., inputs that achieve a specific testing goal. However, most state-of-the-art test generators are not designed to target specific goals. Notably, grammar-based test generators, which (randomly) produce syntactically valid inputs via an input specification (i.e., grammar) have a low probability of achieving an arbitrary testing goal. This work addresses this challenge by proposing an automated test generation approach (called FdLoop) which iteratively learns relevant input properties from existing inputs to drive the generation of goal-specific inputs. Given a testing goal, FdLoop iteratively selects, evolves and learn the input distribution of goal-specific test inputs via test feedback and a probabilistic grammar. We concretize FdLoop for four testing goals, namely unique code coverage, input-to-code complexity, program failures (exceptions) and long execution time. We evaluate FdLoop using three (3) well-known input formats (JSON, CSS and JavaScript) and 20 open-source software. In most (86%) settings, FdLoop outperforms all five tested baselines namely the baseline grammar-based test generators (random, probabilistic and inverse-probabilistic methods), EvoGFuzz and DynaMosa. FdLoop is (up to) twice (2X) as effective as the best baseline (EvoGFuzz) in inducing erroneous behaviors. In addition, we show that the main components of FdLoop (i.e., input mutator, grammar mutator and test feedbacks) contribute positively to its effectiveness. Finally, our evaluation demonstrates that FdLoop effectively achieves single testing goals (revealing erroneous behaviors, generating complex inputs, or inducing long execution time) and scales to multiple testing goals across varying parameter settings.

==> img/vsbase_avg_final_combined_equal_codecoverage/graph_raw.csv <==
Generations,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50
B.Inv,0.24528638608859712,0.2899169223775342,0.3127030617964967,0.32833611224627945,0.34037399773934035,0.35110242162703476,0.3593338174937509,0.3755295057392521,0.38188784455512537,0.3878950970051229,0.3932508115177578,0.397396731590134,0.4018453479511591,0.4057088341419492,0.4097938306012825,0.41304716779154366,0.4164860238598743,0.41955757328209076,0.42202180434964803,0.4245553306972127,0.42721468382772504,0.42927321994001044,0.43130512539257226,0.43324625625637425,0.4350036015102739,0.4377659082804313,0.44004265715648067,0.44203902854420346,0.44407345554745314,0.4459228914898426,0.4474282548744859,0.44894201419875623,0.45057594245272004,0.45182839251694007,0.45295591259440426,0.45402121736681805,0.45468481459307836,0.4553316260071772,0.45616872270982045,0.45700185667258897,0.457657686747501,0.45848223384382525,0.45910593429936597,0.45986707935986254,0.4604667004000625,0.46133809069098497,0.461842194860424,0.46246634255975405,0.4678960713054131,0.471677407768766,0.47263764629869004
B.Prob,0.25128562318103836,0.34649585400037153,0.3746043275941956,0.39443527138071954,0.40808709674486615,0.42669248104517116,0.4354644090738279,0.45809069155882887,0.46473423540166764,0.4707407245210396,0.47718248903317645,0.48223549670918675,0.486509247529637,0.4903781504956174,0.494828245728754,0.49786506339039105,0.5012588118795442,0.5047913445506751,0.5085120032447983,0.5109650018501112,0.5133691561679878,0.5149998210891422,0.5168406904023326,0.5187134032247678,0.5222104466050773,0.5238238158159103,0.5256982131009356,0.5272012973800619,0.5286420883149627,0.5301261406985252,0.5315711811481072,0.5329446849798788,0.53395021002382,0.5351043929997147,0.5360840272914236,0.5371563497401917,0.5412932023774446,0.5467480434501304,0.550057723338987,0.5526052957993741,0.554826817795304,0.5568236347505982,0.5586732051347825,0.5602782919763906,0.5615371918517316,0.5627564624384593,0.564038969273758,0.5652415673081411,0.5664435042317877,0.5672779973173321,0.5684169266550844
B.Random,0.2524498741017353,0.32579174245399956,0.34812452818822975,0.3640446584687393,0.38078076255833365,0.3908345665569189,0.3988655865656462,0.40598650435431516,0.4126679724570132,0.4180402594670486,0.42289725218974467,0.4273942016243151,0.4313920417424358,0.4349176796837856,0.43843890542705555,0.44115922518953743,0.4440477233393428,0.4468244072784797,0.4494696356067099,0.4516056011332389,0.4540586904170696,0.4561877886414554,0.4581393095981536,0.4599964189657696,0.46197218730503237,0.4633781465837418,0.4650034756690259,0.4664379186740441,0.4676869661873389,0.46893386053340536,0.4714955788524158,0.47269872623065634,0.4737255579991387,0.47451555049060623,0.4755048043787937,0.476487044304446,0.47727614512951355,0.47802149431361735,0.4793764964496242,0.4802612345373727,0.4821010652175383,0.4828459827224365,0.48349566778184905,0.4842082858321439,0.4848449021326527,0.4854852247247042,0.48602934494915495,0.48662696971589525,0.48719937466502766,0.48782644537458764,0.48849492073586076
Equal weights,0.40090151272645863,0.4413215196338321,0.4677902046235306,0.4817232451366416,0.4945583378390953,0.5019870681018468,0.5105135294247757,0.5169710350588999,0.5224271739592289,0.527697476010626,0.5332196377335217,0.5378085771085204,0.5421552499939816,0.5456679641519582,0.5493445111828651,0.552642434963466,0.555905452874145,0.5585162955905615,0.5609271989103682,0.5634879786433891,0.5659497755718631,0.5684164154028465,0.570841329435446,0.5726313273205872,0.5745779816975465,0.5763511287960246,0.5775480097078987,0.5792038326877292,0.5809321442436957,0.5826697136538096,0.5840884517154026,0.5857372305963083,0.5872143491719836,0.5886550146857481,0.5899427505827027,0.5914234814838968,0.5924639086325076,0.5939071563141393,0.594900199956194,0.5958814213268024,0.5967693665469335,0.5975271268328728,0.5984162395850253,0.599407643877015,0.6002299525190323,0.6011983505426387,0.6023869852093682,0.6030943143856985,0.6040517864837694,0.6048737658323717,0.6056109354762834


==> img/vsbase_avg_final_combined_equal_exceptions/graph_raw.csv <==
Generations,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50
B.Inv,1.1,2.0,2.95,3.85,4.8,5.65,6.6,7.45,8.3,9.15,10.05,10.95,11.8,12.7,13.6,14.4,15.3,16.05,16.95,17.9,18.8,19.65,20.4,21.4,22.25,23.1,23.95,24.95,25.9,26.75,27.6,28.5,29.4,30.35,31.3,32.2,33.15,34.1,34.95,35.9,36.9,37.75,38.75,39.7,40.55,41.45,42.3,43.2,44.1,45.0,45.9
B.Prob,1.85,3.1,4.15,5.3,6.3,7.2,8.15,9.1,10.0,10.95,11.8,12.75,13.7,14.6,15.6,16.6,17.35,18.15,19.1,20.0,20.95,21.75,22.6,23.7,24.85,25.7,26.8,27.85,28.45,29.85,30.5,31.55,32.45,33.25,34.15,35.1,36.25,37.9,38.5,39.3,40.5,41.4,42.55,43.7,44.6,45.95,46.75,47.75,48.75,50.0,50.8
B.Random,1.0,1.55,2.2,2.65,3.2,3.75,4.35,5.0,5.6,6.15,6.75,7.45,8.0,8.6,9.2,9.8,10.4,10.9,11.55,12.25,12.9,13.45,14.0,14.6,15.25,15.8,16.45,17.15,17.55,18.05,18.6,19.25,19.75,20.45,21.05,21.6,22.1,22.65,23.25,23.85,24.35,25.0,25.55,26.25,26.95,27.55,28.2,28.65,29.2,29.9,30.45
Equal weights,1.7,3.15,4.9,6.85,8.7,10.35,11.95,13.55,15.15,16.8,18.5,20.35,22.1,23.9,25.7,27.4,29.3,31.1,32.9,34.9,36.9,39.2,41.1,42.75,44.7,46.9,48.8,50.9,53.1,55.05,56.9,58.8,60.75,62.8,64.8,66.7,68.55,70.35,72.35,74.25,76.25,78.2,80.2,82.15,84.15,86.0,87.85,89.8,91.85,93.8,95.85


==> img/vsbase_avg_final_combined_equal_mappings/graph_raw.csv <==
Generations,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50
B.Inv,42868.85,52804.15,57365.8,60651.25,63197.45,65416.95,67171.6,68705.05,70084.15,71439.35,72621.45,73486.55,74625.6,75343.6,76019.55,76715.05,79016.8,79680.45,92837.05,93402.95,125738.3,126403.1,126985.5,127622.7,128272.15,129173.05,129727.95,130422.6,130990.25,131553.25,131918.8,132564.25,132889.3,133186.45,133553.15,134168.0,134477.1,134807.7,135220.8,135512.95,135801.55,136076.65,136378.2,136623.8,136911.6,137375.4,137609.25,137868.0,140076.55,141614.5,141998.55
B.Prob,244818.7,379412.25,440641.4,510932.35,557321.2,605175.4,623823.75,640555.9,653133.9,680684.85,705648.5,727811.55,737157.4,817986.2,862314.6,872464.2,881561.35,887667.65,897430.85,909406.4,916283.75,919409.85,923703.7,928961.1,938531.65,946835.15,957905.4,961293.05,978219.65,983193.0,989522.0,1015029.6,1019101.0,1021076.85,1023370.1,1026712.3,1043348.05,1065218.45,1085544.6,1094821.0,1108968.5,1117053.6,1123383.4,1128724.1,1133170.8,1137065.6,1141469.85,1145376.0,1149165.8,1151863.35,1171809.75
B.Random,3922.0,7744.95,8412.85,8870.25,9240.25,9550.05,9797.05,10011.55,10217.7,10389.75,10539.25,10678.45,10798.95,10900.8,11002.75,11082.95,11182.35,11254.2,11333.0,11397.65,11469.45,11533.8,11593.7,11653.35,11719.7,11765.2,11817.15,11864.95,11896.15,11932.15,11986.05,12028.35,12061.8,12094.0,12117.65,12147.25,12169.8,12197.1,12225.4,12248.7,12286.55,12309.0,12327.75,12347.5,12370.8,12390.3,12405.0,12429.15,12449.1,12470.85,12496.65
Equal weights,370869.05,539426.7,606131.85,918517.1,1004012.85,1038085.65,1107362.15,1166018.7,1234974.7,1266696.75,1296729.45,1317109.35,1333065.2,1356938.45,1393275.1,1409488.65,1428235.0,1450699.95,1477068.7,1494084.6,1503774.5,1541204.95,1563937.85,1571631.55,1588320.4,1658560.7,1672685.6,1689034.85,1700616.3,1717853.35,1726653.1,1736190.3,1757297.85,1774666.7,1796957.25,1809498.15,1815471.7,1832580.6,1847747.2,1878633.0,1892959.75,1903089.8,1922771.35,1935224.7,1937728.65,1946636.6,1955196.25,1960738.15,1967588.2,1970597.1,1975324.45


==> img/vsbase_avg_final_combined_equal_runtime/graph_raw.csv <==
Generations,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50
B.Inv,7.86395,14.4071,20.8442,27.255149999999997,33.48815,40.047399999999996,46.2559,52.73214999999999,59.113649999999986,65.4488,71.80979999999997,78.08815,84.86399999999998,91.18999999999998,98.15099999999998,105.62764999999999,112.93249999999998,119.89519999999997,127.03719999999998,134.35965,141.72615000000002,148.90689999999998,155.79214999999996,163.3032,171.22495,180.70329999999998,188.76684999999998,197.38885000000002,206.27519999999998,214.04724999999993,222.68294999999998,231.1416,239.99360000000001,248.5864,256.85959999999994,265.13135,269.7097,275.97445000000005,283.01284999999996,289.66175,295.94825,302.49099999999993,309.19744999999995,315.79095,322.37674999999996,328.95809999999994,335.4931,342.16045,348.4502999999999,354.76674999999994,361.02545000000003
B.Prob,7.913250000000001,14.916900000000002,21.6586,28.16825,34.53435,41.06605,47.4972,54.157650000000004,60.789699999999996,67.2175,74.19454999999998,81.02599999999998,88.63975,95.80064999999999,103.13690000000001,110.4283,117.88495000000003,127.38065000000002,134.3467,140.6404,147.12455000000003,153.41250000000002,159.97045,166.20830000000004,172.47655000000003,179.06739999999996,185.5279,191.8288,198.82515,205.433,212.05485,218.19195,224.41124999999997,230.78954999999996,236.86554999999998,242.9942,249.00474999999997,255.15225,260.86569999999995,266.9038499999999,272.58714999999995,279.34525,285.7970999999999,290.9946499999999,296.817,303.9183999999999,312.0827499999999,316.2775999999999,322.1799499999999,328.4183,334.75014999999996
B.Random,7.647599999999999,13.97635,20.4819,26.991750000000003,33.47494999999999,39.73885,46.29345000000001,52.55585000000001,59.1495,65.66385000000001,72.19820000000001,78.69615,85.04050000000002,91.3912,97.98090000000002,104.75500000000002,111.75545,119.05730000000003,126.36450000000002,133.4375,140.60805,148.01985000000002,155.00275000000002,162.05175000000003,169.03270000000003,176.2034,183.39145000000002,190.27635000000004,196.40200000000004,202.52755,208.72475000000003,215.09320000000002,221.13674999999998,227.29675000000003,233.433,239.56529999999998,245.7705,251.93900000000002,258.0450000000001,264.23465000000004,270.3833,276.50875,282.72175000000004,288.79485000000005,294.9283,301.12485000000004,307.3156499999999,313.60375,319.78155,325.99809999999997,332.25795
Equal weights,5.7617,11.575300000000002,19.151549999999997,25.08665,31.06085,36.7605,42.5894,48.302350000000004,53.55935000000001,58.864050000000006,64.28840000000001,69.97595000000001,75.70419999999999,82.2313,87.82524999999998,93.48634999999999,98.8589,104.10605000000001,109.29284999999997,114.6202,119.99865,125.55525000000003,130.84685,136.0749,141.7399,147.3381,153.05519999999999,159.02090000000004,164.35115000000002,169.7312,175.16410000000002,180.9325,187.02125,192.67555,198.2244,203.75095000000005,209.4028,215.05815,220.60245,226.08960000000002,232.09965000000003,237.47895000000003,243.0668,248.30365000000006,253.68865,259.2181,264.92584999999997,270.26155,275.9079,282.00495,288.41594999999995


==> img/vsbase_avg_final_combined_focus_codecoverage/graph_raw.csv <==
Generations,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50
B.Inv,0.24528638608859712,0.2899169223775342,0.3127030617964967,0.32833611224627945,0.34037399773934035,0.35110242162703476,0.3593338174937509,0.3755295057392521,0.38188784455512537,0.3878950970051229,0.3932508115177578,0.397396731590134,0.4018453479511591,0.4057088341419492,0.4097938306012825,0.41304716779154366,0.4164860238598743,0.41955757328209076,0.42202180434964803,0.4245553306972127,0.42721468382772504,0.42927321994001044,0.43130512539257226,0.43324625625637425,0.4350036015102739,0.4377659082804313,0.44004265715648067,0.44203902854420346,0.44407345554745314,0.4459228914898426,0.4474282548744859,0.44894201419875623,0.45057594245272004,0.45182839251694007,0.45295591259440426,0.45402121736681805,0.45468481459307836,0.4553316260071772,0.45616872270982045,0.45700185667258897,0.457657686747501,0.45848223384382525,0.45910593429936597,0.45986707935986254,0.4604667004000625,0.46133809069098497,0.461842194860424,0.46246634255975405,0.4678960713054131,0.471677407768766,0.47263764629869004
B.Prob,0.25128562318103836,0.34649585400037153,0.3746043275941956,0.39443527138071954,0.40808709674486615,0.42669248104517116,0.4354644090738279,0.45809069155882887,0.46473423540166764,0.4707407245210396,0.47718248903317645,0.48223549670918675,0.486509247529637,0.4903781504956174,0.494828245728754,0.49786506339039105,0.5012588118795442,0.5047913445506751,0.5085120032447983,0.5109650018501112,0.5133691561679878,0.5149998210891422,0.5168406904023326,0.5187134032247678,0.5222104466050773,0.5238238158159103,0.5256982131009356,0.5272012973800619,0.5286420883149627,0.5301261406985252,0.5315711811481072,0.5329446849798788,0.53395021002382,0.5351043929997147,0.5360840272914236,0.5371563497401917,0.5412932023774446,0.5467480434501304,0.550057723338987,0.5526052957993741,0.554826817795304,0.5568236347505982,0.5586732051347825,0.5602782919763906,0.5615371918517316,0.5627564624384593,0.564038969273758,0.5652415673081411,0.5664435042317877,0.5672779973173321,0.5684169266550844
B.Random,0.2524498741017353,0.32579174245399956,0.34812452818822975,0.3640446584687393,0.38078076255833365,0.3908345665569189,0.3988655865656462,0.40598650435431516,0.4126679724570132,0.4180402594670486,0.42289725218974467,0.4273942016243151,0.4313920417424358,0.4349176796837856,0.43843890542705555,0.44115922518953743,0.4440477233393428,0.4468244072784797,0.4494696356067099,0.4516056011332389,0.4540586904170696,0.4561877886414554,0.4581393095981536,0.4599964189657696,0.46197218730503237,0.4633781465837418,0.4650034756690259,0.4664379186740441,0.4676869661873389,0.46893386053340536,0.4714955788524158,0.47269872623065634,0.4737255579991387,0.47451555049060623,0.4755048043787937,0.476487044304446,0.47727614512951355,0.47802149431361735,0.4793764964496242,0.4802612345373727,0.4821010652175383,0.4828459827224365,0.48349566778184905,0.4842082858321439,0.4848449021326527,0.4854852247247042,0.48602934494915495,0.48662696971589525,0.48719937466502766,0.48782644537458764,0.48849492073586076
F.on Code Coverage,0.3777850061868423,0.42002938239436727,0.44361201549106316,0.46169959217315765,0.4779378480112827,0.48989921877463666,0.49939181734044585,0.5070894452118407,0.5144885661550189,0.5209621588645896,0.5260219602085625,0.5306978634810811,0.535640800860936,0.5398597076198881,0.5435533046123345,0.5471138387672974,0.5506293429665262,0.5536822863520064,0.5563330365514811,0.5586674809412001,0.5610988036644118,0.5633088020086029,0.5651688796108602,0.5674000866968042,0.5691354475322383,0.5709633245852743,0.5722070697673797,0.5738758275148946,0.5753032742920621,0.5768564334616729,0.5784458870394464,0.5796849566577809,0.5810546142883066,0.5822866010300987,0.5834809322649364,0.5844572102924775,0.5854887984097137,0.5866368648213645,0.5876230407766679,0.5885169004927284,0.5897615423509031,0.5909122958156506,0.5920357354613673,0.5930498991143401,0.5941451391115024,0.5950336930868915,0.596049816112907,0.5968226193237125,0.5977271863868147,0.5988173497214178,0.5994607543299063


==> img/vsbase_avg_final_combined_focus_exceptions/graph_raw.csv <==
Generations,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50
B.Inv,1.1,2.0,2.95,3.85,4.8,5.65,6.6,7.45,8.3,9.15,10.05,10.95,11.8,12.7,13.6,14.4,15.3,16.05,16.95,17.9,18.8,19.65,20.4,21.4,22.25,23.1,23.95,24.95,25.9,26.75,27.6,28.5,29.4,30.35,31.3,32.2,33.15,34.1,34.95,35.9,36.9,37.75,38.75,39.7,40.55,41.45,42.3,43.2,44.1,45.0,45.9
B.Prob,1.85,3.1,4.15,5.3,6.3,7.2,8.15,9.1,10.0,10.95,11.8,12.75,13.7,14.6,15.6,16.6,17.35,18.15,19.1,20.0,20.95,21.75,22.6,23.7,24.85,25.7,26.8,27.85,28.45,29.85,30.5,31.55,32.45,33.25,34.15,35.1,36.25,37.9,38.5,39.3,40.5,41.4,42.55,43.7,44.6,45.95,46.75,47.75,48.75,50.0,50.8
B.Random,1.0,1.55,2.2,2.65,3.2,3.75,4.35,5.0,5.6,6.15,6.75,7.45,8.0,8.6,9.2,9.8,10.4,10.9,11.55,12.25,12.9,13.45,14.0,14.6,15.25,15.8,16.45,17.15,17.55,18.05,18.6,19.25,19.75,20.45,21.05,21.6,22.1,22.65,23.25,23.85,24.35,25.0,25.55,26.25,26.95,27.55,28.2,28.65,29.2,29.9,30.45
F.on Exceptions,1.75,3.5,5.25,7.1,9.05,10.95,12.95,15.35,17.6,20.05,22.15,24.6,26.9,29.25,31.0,32.95,34.95,36.9,38.6,40.5,42.55,44.5,46.45,48.5,50.3,52.25,54.2,56.35,58.25,60.1,62.2,64.2,66.25,68.4,70.4,72.45,74.6,76.6,78.55,80.45,82.55,84.6,86.75,88.95,90.8,92.75,94.7,96.75,98.85,101.0,103.2


==> img/vsbase_avg_final_combined_focus_mappings/graph_raw.csv <==
Generations,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50
B.Inv,42868.85,52804.15,57365.8,60651.25,63197.45,65416.95,67171.6,68705.05,70084.15,71439.35,72621.45,73486.55,74625.6,75343.6,76019.55,76715.05,79016.8,79680.45,92837.05,93402.95,125738.3,126403.1,126985.5,127622.7,128272.15,129173.05,129727.95,130422.6,130990.25,131553.25,131918.8,132564.25,132889.3,133186.45,133553.15,134168.0,134477.1,134807.7,135220.8,135512.95,135801.55,136076.65,136378.2,136623.8,136911.6,137375.4,137609.25,137868.0,140076.55,141614.5,141998.55
B.Prob,244818.7,379412.25,440641.4,510932.35,557321.2,605175.4,623823.75,640555.9,653133.9,680684.85,705648.5,727811.55,737157.4,817986.2,862314.6,872464.2,881561.35,887667.65,897430.85,909406.4,916283.75,919409.85,923703.7,928961.1,938531.65,946835.15,957905.4,961293.05,978219.65,983193.0,989522.0,1015029.6,1019101.0,1021076.85,1023370.1,1026712.3,1043348.05,1065218.45,1085544.6,1094821.0,1108968.5,1117053.6,1123383.4,1128724.1,1133170.8,1137065.6,1141469.85,1145376.0,1149165.8,1151863.35,1171809.75
B.Random,3922.0,7744.95,8412.85,8870.25,9240.25,9550.05,9797.05,10011.55,10217.7,10389.75,10539.25,10678.45,10798.95,10900.8,11002.75,11082.95,11182.35,11254.2,11333.0,11397.65,11469.45,11533.8,11593.7,11653.35,11719.7,11765.2,11817.15,11864.95,11896.15,11932.15,11986.05,12028.35,12061.8,12094.0,12117.65,12147.25,12169.8,12197.1,12225.4,12248.7,12286.55,12309.0,12327.75,12347.5,12370.8,12390.3,12405.0,12429.15,12449.1,12470.85,12496.65
F.on Mappings,365370.75,542277.85,626276.45,694143.95,730708.6,767637.45,791359.75,866538.15,907925.5,927527.5,953495.75,1000837.5,1097869.9,1127776.05,1159000.6,1187507.8,1201022.05,1234153.2,1289512.25,1320489.8,1338987.55,1368066.7,1376311.7,1383618.15,1398642.45,1517798.65,1529577.85,1560175.2,1569725.4,1584446.85,1623978.05,1649806.85,1665237.9,1689265.6,1701954.5,1732186.05,1747712.75,1758783.95,1769953.95,1782046.85,1788835.8,1795742.9,1802103.4,1806168.25,1824601.6,1829511.35,1837648.95,1849333.8,1865204.3,1877415.8,1892848.9


==> img/vsbase_avg_final_combined_focus_runtime/graph_raw.csv <==
Generations,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50
B.Inv,7.86395,14.4071,20.8442,27.255149999999997,33.48815,40.047399999999996,46.2559,52.73214999999999,59.113649999999986,65.4488,71.80979999999997,78.08815,84.86399999999998,91.18999999999998,98.15099999999998,105.62764999999999,112.93249999999998,119.89519999999997,127.03719999999998,134.35965,141.72615000000002,148.90689999999998,155.79214999999996,163.3032,171.22495,180.70329999999998,188.76684999999998,197.38885000000002,206.27519999999998,214.04724999999993,222.68294999999998,231.1416,239.99360000000001,248.5864,256.85959999999994,265.13135,269.7097,275.97445000000005,283.01284999999996,289.66175,295.94825,302.49099999999993,309.19744999999995,315.79095,322.37674999999996,328.95809999999994,335.4931,342.16045,348.4502999999999,354.76674999999994,361.02545000000003
B.Prob,7.913250000000001,14.916900000000002,21.6586,28.16825,34.53435,41.06605,47.4972,54.157650000000004,60.789699999999996,67.2175,74.19454999999998,81.02599999999998,88.63975,95.80064999999999,103.13690000000001,110.4283,117.88495000000003,127.38065000000002,134.3467,140.6404,147.12455000000003,153.41250000000002,159.97045,166.20830000000004,172.47655000000003,179.06739999999996,185.5279,191.8288,198.82515,205.433,212.05485,218.19195,224.41124999999997,230.78954999999996,236.86554999999998,242.9942,249.00474999999997,255.15225,260.86569999999995,266.9038499999999,272.58714999999995,279.34525,285.7970999999999,290.9946499999999,296.817,303.9183999999999,312.0827499999999,316.2775999999999,322.1799499999999,328.4183,334.75014999999996
B.Random,7.647599999999999,13.97635,20.4819,26.991750000000003,33.47494999999999,39.73885,46.29345000000001,52.55585000000001,59.1495,65.66385000000001,72.19820000000001,78.69615,85.04050000000002,91.3912,97.98090000000002,104.75500000000002,111.75545,119.05730000000003,126.36450000000002,133.4375,140.60805,148.01985000000002,155.00275000000002,162.05175000000003,169.03270000000003,176.2034,183.39145000000002,190.27635000000004,196.40200000000004,202.52755,208.72475000000003,215.09320000000002,221.13674999999998,227.29675000000003,233.433,239.56529999999998,245.7705,251.93900000000002,258.0450000000001,264.23465000000004,270.3833,276.50875,282.72175000000004,288.79485000000005,294.9283,301.12485000000004,307.3156499999999,313.60375,319.78155,325.99809999999997,332.25795
F.on Run Time,7.3805499999999995,14.61035,22.19905,29.3793,36.48884999999999,42.9376,49.921499999999995,56.346399999999996,61.588,73.18435,77.19230000000002,85.78059999999999,93.66454999999999,100.93445,107.59045,114.93675,121.73374999999999,129.0519,134.64544999999998,139.62625,145.22964999999996,151.75825,158.35309999999998,164.0029,169.53609999999998,175.13825000000003,180.81655,186.4337,192.1403,198.0246,203.34904999999998,208.83524999999995,214.3132,219.84414999999998,225.32094999999995,230.72539999999995,236.46204999999995,242.66359999999995,247.96089999999995,253.43709999999996,259.09069999999997,264.3866499999999,269.69870000000003,275.4972,281.13534999999996,287.13885,292.66759999999994,297.85785000000004,304.27774999999997,310.9052999999999,317.24744999999996


==> img/vsbase_avg_final_combined_ignored_codecoverage/graph_raw.csv <==
Generations,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50
Equal weights,0.40090151272645863,0.4413215196338321,0.4677902046235306,0.4817232451366416,0.4945583378390953,0.5019870681018468,0.5105135294247757,0.5169710350588999,0.5224271739592289,0.527697476010626,0.5332196377335217,0.5378085771085204,0.5421552499939816,0.5456679641519582,0.5493445111828651,0.552642434963466,0.555905452874145,0.5585162955905615,0.5609271989103682,0.5634879786433891,0.5659497755718631,0.5684164154028465,0.570841329435446,0.5726313273205872,0.5745779816975465,0.5763511287960246,0.5775480097078987,0.5792038326877292,0.5809321442436957,0.5826697136538096,0.5840884517154026,0.5857372305963083,0.5872143491719836,0.5886550146857481,0.5899427505827027,0.5914234814838968,0.5924639086325076,0.5939071563141393,0.594900199956194,0.5958814213268024,0.5967693665469335,0.5975271268328728,0.5984162395850253,0.599407643877015,0.6002299525190323,0.6011983505426387,0.6023869852093682,0.6030943143856985,0.6040517864837694,0.6048737658323717,0.6056109354762834
F.on Code Coverage,0.3777850061868423,0.42002938239436727,0.44361201549106316,0.46169959217315765,0.4779378480112827,0.48989921877463666,0.49939181734044585,0.5070894452118407,0.5144885661550189,0.5209621588645896,0.5260219602085625,0.5306978634810811,0.535640800860936,0.5398597076198881,0.5435533046123345,0.5471138387672974,0.5506293429665262,0.5536822863520064,0.5563330365514811,0.5586674809412001,0.5610988036644118,0.5633088020086029,0.5651688796108602,0.5674000866968042,0.5691354475322383,0.5709633245852743,0.5722070697673797,0.5738758275148946,0.5753032742920621,0.5768564334616729,0.5784458870394464,0.5796849566577809,0.5810546142883066,0.5822866010300987,0.5834809322649364,0.5844572102924775,0.5854887984097137,0.5866368648213645,0.5876230407766679,0.5885169004927284,0.5897615423509031,0.5909122958156506,0.5920357354613673,0.5930498991143401,0.5941451391115024,0.5950336930868915,0.596049816112907,0.5968226193237125,0.5977271863868147,0.5988173497214178,0.5994607543299063
Ign. Code Coverage,0.3732760349196804,0.41785682787929945,0.4452790125969174,0.46537278648559227,0.4795714693128442,0.49067815160083555,0.5002073147238791,0.5076837912729104,0.5148203132108147,0.5202495106029279,0.5258234235582184,0.5312356341534479,0.5363479727042113,0.5401553709277028,0.5438155687302733,0.5472768515334325,0.551178304165135,0.555108994644778,0.5582190813837876,0.5608773588146843,0.5632457370230906,0.5657999595785609,0.5677438594886538,0.5696110888035915,0.5715558302880659,0.5736398903571714,0.5752276072217919,0.5766585657649653,0.5781868533891228,0.5796377667342371,0.5810532149133547,0.5820027343737504,0.5831768982167568,0.5843852175709328,0.5855760552308855,0.5867756530784216,0.5878636906896063,0.5889214321940137,0.5900147380454733,0.5912390429910994,0.592681216134376,0.593933392678509,0.5950514959227327,0.5960453766332213,0.5968130349910784,0.5976285189686715,0.5984087381174106,0.5991676684668421,0.6000134798069897,0.6007243904545028,0.6018351842905941
Only F. Code Coverage,0.3729873036685567,0.41640180603006416,0.4426243610593507,0.4599743863399914,0.476146829499755,0.4881098705698938,0.49904867657418545,0.5058727854681668,0.5132368986012381,0.5189833207122423,0.5239320262253442,0.5293902295598237,0.5331461539220751,0.5384252260090648,0.5424188634623899,0.546395977440442,0.5487673966601874,0.5509496932929244,0.5531488714560739,0.5557397505011453,0.5583074730561616,0.5603444687920793,0.5621805777812028,0.5639378347344578,0.5659456287061164,0.5681149477968225,0.5698477138501273,0.5712514214962889,0.5727012254793531,0.5740637322516383,0.5751142537270655,0.5763907230019656,0.577688121571074,0.5786703876360412,0.5795752513926816,0.5806092797533222,0.5820164612312673,0.583128406458113,0.5843986880131792,0.5852662507750809,0.5862076519270258,0.5870490885518578,0.5880531141363348,0.5888336538375173,0.5897080434596974,0.5905503610591212,0.5911529588449297,0.5918169634711029,0.5926177054938946,0.5932979517771741,0.5939665047513453


==> img/vsbase_avg_final_combined_ignored_exceptions/graph_raw.csv <==
Generations,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50
Equal weights,1.7,3.15,4.9,6.85,8.7,10.35,11.95,13.55,15.15,16.8,18.5,20.35,22.1,23.9,25.7,27.4,29.3,31.1,32.9,34.9,36.9,39.2,41.1,42.75,44.7,46.9,48.8,50.9,53.1,55.05,56.9,58.8,60.75,62.8,64.8,66.7,68.55,70.35,72.35,74.25,76.25,78.2,80.2,82.15,84.15,86.0,87.85,89.8,91.85,93.8,95.85
F.on Exceptions,1.75,3.5,5.25,7.1,9.05,10.95,12.95,15.35,17.6,20.05,22.15,24.6,26.9,29.25,31.0,32.95,34.95,36.9,38.6,40.5,42.55,44.5,46.45,48.5,50.3,52.25,54.2,56.35,58.25,60.1,62.2,64.2,66.25,68.4,70.4,72.45,74.6,76.6,78.55,80.45,82.55,84.6,86.75,88.95,90.8,92.75,94.7,96.75,98.85,101.0,103.2
Ign. Exceptions,1.1,2.45,3.6,4.65,6.1,6.9,7.8,8.6,10.0,10.65,11.45,12.65,13.65,14.75,15.75,16.9,17.95,19.15,19.9,20.85,21.95,23.05,24.0,25.2,26.15,27.0,27.6,28.65,29.5,30.55,31.7,32.7,34.05,35.3,36.55,37.55,38.6,39.4,40.35,41.15,42.1,43.0,43.85,45.1,46.05,47.3,48.15,48.95,49.85,50.75,51.55
Only F. Exceptions,1.85,3.55,5.15,7.15,9.3,11.35,13.45,15.8,18.05,20.35,22.3,24.3,26.4,28.4,30.55,32.65,34.8,36.85,38.8,41.0,43.2,45.45,47.45,49.6,51.45,53.45,55.4,57.5,59.4,61.2,62.95,64.9,66.9,69.0,71.0,73.15,75.25,77.3,79.3,81.15,83.15,85.05,87.05,89.1,91.0,92.8,94.65,96.6,98.9,101.1,103.45


==> img/vsbase_avg_final_combined_ignored_mappings/graph_raw.csv <==
Generations,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50
Equal weights,370869.05,539426.7,606131.85,918517.1,1004012.85,1038085.65,1107362.15,1166018.7,1234974.7,1266696.75,1296729.45,1317109.35,1333065.2,1356938.45,1393275.1,1409488.65,1428235.0,1450699.95,1477068.7,1494084.6,1503774.5,1541204.95,1563937.85,1571631.55,1588320.4,1658560.7,1672685.6,1689034.85,1700616.3,1717853.35,1726653.1,1736190.3,1757297.85,1774666.7,1796957.25,1809498.15,1815471.7,1832580.6,1847747.2,1878633.0,1892959.75,1903089.8,1922771.35,1935224.7,1937728.65,1946636.6,1955196.25,1960738.15,1967588.2,1970597.1,1975324.45
F.on Mappings,365370.75,542277.85,626276.45,694143.95,730708.6,767637.45,791359.75,866538.15,907925.5,927527.5,953495.75,1000837.5,1097869.9,1127776.05,1159000.6,1187507.8,1201022.05,1234153.2,1289512.25,1320489.8,1338987.55,1368066.7,1376311.7,1383618.15,1398642.45,1517798.65,1529577.85,1560175.2,1569725.4,1584446.85,1623978.05,1649806.85,1665237.9,1689265.6,1701954.5,1732186.05,1747712.75,1758783.95,1769953.95,1782046.85,1788835.8,1795742.9,1802103.4,1806168.25,1824601.6,1829511.35,1837648.95,1849333.8,1865204.3,1877415.8,1892848.9
Ign. Mappings,255656.55,351003.35,382571.55,415577.3,484562.45,517384.35,536048.8,588174.25,599187.15,639312.0,658414.25,679702.8,693071.8,712230.45,718388.45,733198.35,740791.25,764361.6,773884.05,782586.5,796759.15,800635.45,805457.0,809325.25,819391.6,834960.4,838629.45,841747.45,859272.95,862713.1,901076.05,907377.8,912183.3,916461.8,943073.55,955195.85,958723.4,987875.6,991758.95,1004797.1,1009889.35,1012419.0,1013975.35,1028958.95,1031778.95,1135578.4,1138674.45,1161493.05,1173693.15,1178697.15,1180619.4
Only F. Mappings,410421.8,664001.05,754482.1,823605.3,891102.5,976485.85,1037388.35,1081990.5,1137056.25,1184905.2,1223585.35,1247391.25,1273322.05,1296872.1,1356959.9,1419295.9,1451329.2,1467566.55,1487889.65,1502880.35,1522113.45,1535419.4,1556214.85,1572238.05,1597453.35,1608467.75,1633796.6,1655251.55,1675726.55,1689834.55,1715069.25,1726505.4,1739620.85,1759761.55,1785358.0,1799789.7,1812725.3,1823080.05,1838830.0,1868359.6,1873559.45,1884865.5,1894756.05,1917965.15,1936420.25,1945124.55,1959871.0,1970536.25,1980983.15,1988301.45,1993939.6


==> img/vsbase_avg_final_combined_ignored_runtime/graph_raw.csv <==
Generations,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50
Equal weights,5.7617,11.575300000000002,19.151549999999997,25.08665,31.06085,36.7605,42.5894,48.302350000000004,53.55935000000001,58.864050000000006,64.28840000000001,69.97595000000001,75.70419999999999,82.2313,87.82524999999998,93.48634999999999,98.8589,104.10605000000001,109.29284999999997,114.6202,119.99865,125.55525000000003,130.84685,136.0749,141.7399,147.3381,153.05519999999999,159.02090000000004,164.35115000000002,169.7312,175.16410000000002,180.9325,187.02125,192.67555,198.2244,203.75095000000005,209.4028,215.05815,220.60245,226.08960000000002,232.09965000000003,237.47895000000003,243.0668,248.30365000000006,253.68865,259.2181,264.92584999999997,270.26155,275.9079,282.00495,288.41594999999995
F.on Run Time,7.3805499999999995,14.61035,22.19905,29.3793,36.48884999999999,42.9376,49.921499999999995,56.346399999999996,61.588,73.18435,77.19230000000002,85.78059999999999,93.66454999999999,100.93445,107.59045,114.93675,121.73374999999999,129.0519,134.64544999999998,139.62625,145.22964999999996,151.75825,158.35309999999998,164.0029,169.53609999999998,175.13825000000003,180.81655,186.4337,192.1403,198.0246,203.34904999999998,208.83524999999995,214.3132,219.84414999999998,225.32094999999995,230.72539999999995,236.46204999999995,242.66359999999995,247.96089999999995,253.43709999999996,259.09069999999997,264.3866499999999,269.69870000000003,275.4972,281.13534999999996,287.13885,292.66759999999994,297.85785000000004,304.27774999999997,310.9052999999999,317.24744999999996
Ign. Run Time,5.998150000000001,11.913799999999998,18.300250000000002,25.545799999999996,31.46185,37.808949999999996,44.0047,50.21839999999999,56.14815,62.46680000000001,68.76329999999999,74.34495,79.69699999999999,85.50585,90.92134999999999,96.2758,101.6338,107.27099999999999,112.26554999999999,117.78559999999997,123.04519999999998,128.38825000000003,133.8666,139.1355,144.2364,149.48275,154.85305,160.16580000000002,165.62465,170.9911,176.41405,181.71720000000002,187.18815,192.65159999999997,197.98490000000004,203.38100000000003,209.12270000000004,214.59970000000004,220.0788,225.3261,230.58340000000004,236.61095,242.46505000000002,248.59765000000002,254.09559999999996,259.2985500000001,264.80445,270.25285,275.81730000000005,280.99665,286.58754999999996
Only F. Run Time,8.1272,16.5719,23.3979,30.373250000000002,37.3039,46.6289,51.653499999999994,58.487,64.91085,71.66840000000002,78.3103,84.99650000000001,91.82805,98.62955000000002,105.17660000000001,113.38815,121.60485000000001,129.68744999999998,137.80890000000002,146.15615,154.38674999999998,162.8424,171.24975,179.27689999999996,185.80885,194.44515000000004,201.3011,207.80065,214.05475,219.9969,227.0788,234.45025,242.74714999999998,250.6612,258.27054999999996,266.08345,273.7871,281.63929999999993,289.4284,297.13775,304.6281,310.69755000000004,316.83855000000005,324.59260000000006,332.58965,339.95545000000004,346.75145000000003,353.10065000000003,362.0385,370.6915,377.35875


==> img/vsbase_avg_final_combined_only_codecoverage/graph_raw.csv <==
Generations,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50
B.Inv,0.24528638608859712,0.2899169223775342,0.3127030617964967,0.32833611224627945,0.34037399773934035,0.35110242162703476,0.3593338174937509,0.3755295057392521,0.38188784455512537,0.3878950970051229,0.3932508115177578,0.397396731590134,0.4018453479511591,0.4057088341419492,0.4097938306012825,0.41304716779154366,0.4164860238598743,0.41955757328209076,0.42202180434964803,0.4245553306972127,0.42721468382772504,0.42927321994001044,0.43130512539257226,0.43324625625637425,0.4350036015102739,0.4377659082804313,0.44004265715648067,0.44203902854420346,0.44407345554745314,0.4459228914898426,0.4474282548744859,0.44894201419875623,0.45057594245272004,0.45182839251694007,0.45295591259440426,0.45402121736681805,0.45468481459307836,0.4553316260071772,0.45616872270982045,0.45700185667258897,0.457657686747501,0.45848223384382525,0.45910593429936597,0.45986707935986254,0.4604667004000625,0.46133809069098497,0.461842194860424,0.46246634255975405,0.4678960713054131,0.471677407768766,0.47263764629869004
B.Prob,0.25128562318103836,0.34649585400037153,0.3746043275941956,0.39443527138071954,0.40808709674486615,0.42669248104517116,0.4354644090738279,0.45809069155882887,0.46473423540166764,0.4707407245210396,0.47718248903317645,0.48223549670918675,0.486509247529637,0.4903781504956174,0.494828245728754,0.49786506339039105,0.5012588118795442,0.5047913445506751,0.5085120032447983,0.5109650018501112,0.5133691561679878,0.5149998210891422,0.5168406904023326,0.5187134032247678,0.5222104466050773,0.5238238158159103,0.5256982131009356,0.5272012973800619,0.5286420883149627,0.5301261406985252,0.5315711811481072,0.5329446849798788,0.53395021002382,0.5351043929997147,0.5360840272914236,0.5371563497401917,0.5412932023774446,0.5467480434501304,0.550057723338987,0.5526052957993741,0.554826817795304,0.5568236347505982,0.5586732051347825,0.5602782919763906,0.5615371918517316,0.5627564624384593,0.564038969273758,0.5652415673081411,0.5664435042317877,0.5672779973173321,0.5684169266550844
B.Random,0.2524498741017353,0.32579174245399956,0.34812452818822975,0.3640446584687393,0.38078076255833365,0.3908345665569189,0.3988655865656462,0.40598650435431516,0.4126679724570132,0.4180402594670486,0.42289725218974467,0.4273942016243151,0.4313920417424358,0.4349176796837856,0.43843890542705555,0.44115922518953743,0.4440477233393428,0.4468244072784797,0.4494696356067099,0.4516056011332389,0.4540586904170696,0.4561877886414554,0.4581393095981536,0.4599964189657696,0.46197218730503237,0.4633781465837418,0.4650034756690259,0.4664379186740441,0.4676869661873389,0.46893386053340536,0.4714955788524158,0.47269872623065634,0.4737255579991387,0.47451555049060623,0.4755048043787937,0.476487044304446,0.47727614512951355,0.47802149431361735,0.4793764964496242,0.4802612345373727,0.4821010652175383,0.4828459827224365,0.48349566778184905,0.4842082858321439,0.4848449021326527,0.4854852247247042,0.48602934494915495,0.48662696971589525,0.48719937466502766,0.48782644537458764,0.48849492073586076
Only F. Code Coverage,0.3729873036685567,0.41640180603006416,0.4426243610593507,0.4599743863399914,0.476146829499755,0.4881098705698938,0.49904867657418545,0.5058727854681668,0.5132368986012381,0.5189833207122423,0.5239320262253442,0.5293902295598237,0.5331461539220751,0.5384252260090648,0.5424188634623899,0.546395977440442,0.5487673966601874,0.5509496932929244,0.5531488714560739,0.5557397505011453,0.5583074730561616,0.5603444687920793,0.5621805777812028,0.5639378347344578,0.5659456287061164,0.5681149477968225,0.5698477138501273,0.5712514214962889,0.5727012254793531,0.5740637322516383,0.5751142537270655,0.5763907230019656,0.577688121571074,0.5786703876360412,0.5795752513926816,0.5806092797533222,0.5820164612312673,0.583128406458113,0.5843986880131792,0.5852662507750809,0.5862076519270258,0.5870490885518578,0.5880531141363348,0.5888336538375173,0.5897080434596974,0.5905503610591212,0.5911529588449297,0.5918169634711029,0.5926177054938946,0.5932979517771741,0.5939665047513453


==> img/vsbase_avg_final_combined_only_exceptions/graph_raw.csv <==
Generations,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50
B.Inv,1.1,2.0,2.95,3.85,4.8,5.65,6.6,7.45,8.3,9.15,10.05,10.95,11.8,12.7,13.6,14.4,15.3,16.05,16.95,17.9,18.8,19.65,20.4,21.4,22.25,23.1,23.95,24.95,25.9,26.75,27.6,28.5,29.4,30.35,31.3,32.2,33.15,34.1,34.95,35.9,36.9,37.75,38.75,39.7,40.55,41.45,42.3,43.2,44.1,45.0,45.9
B.Prob,1.85,3.1,4.15,5.3,6.3,7.2,8.15,9.1,10.0,10.95,11.8,12.75,13.7,14.6,15.6,16.6,17.35,18.15,19.1,20.0,20.95,21.75,22.6,23.7,24.85,25.7,26.8,27.85,28.45,29.85,30.5,31.55,32.45,33.25,34.15,35.1,36.25,37.9,38.5,39.3,40.5,41.4,42.55,43.7,44.6,45.95,46.75,47.75,48.75,50.0,50.8
B.Random,1.0,1.55,2.2,2.65,3.2,3.75,4.35,5.0,5.6,6.15,6.75,7.45,8.0,8.6,9.2,9.8,10.4,10.9,11.55,12.25,12.9,13.45,14.0,14.6,15.25,15.8,16.45,17.15,17.55,18.05,18.6,19.25,19.75,20.45,21.05,21.6,22.1,22.65,23.25,23.85,24.35,25.0,25.55,26.25,26.95,27.55,28.2,28.65,29.2,29.9,30.45
Only F. Exceptions,1.85,3.55,5.15,7.15,9.3,11.35,13.45,15.8,18.05,20.35,22.3,24.3,26.4,28.4,30.55,32.65,34.8,36.85,38.8,41.0,43.2,45.45,47.45,49.6,51.45,53.45,55.4,57.5,59.4,61.2,62.95,64.9,66.9,69.0,71.0,73.15,75.25,77.3,79.3,81.15,83.15,85.05,87.05,89.1,91.0,92.8,94.65,96.6,98.9,101.1,103.45


==> img/vsbase_avg_final_combined_only_mappings/graph_raw.csv <==
Generations,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50
B.Inv,42868.85,52804.15,57365.8,60651.25,63197.45,65416.95,67171.6,68705.05,70084.15,71439.35,72621.45,73486.55,74625.6,75343.6,76019.55,76715.05,79016.8,79680.45,92837.05,93402.95,125738.3,126403.1,126985.5,127622.7,128272.15,129173.05,129727.95,130422.6,130990.25,131553.25,131918.8,132564.25,132889.3,133186.45,133553.15,134168.0,134477.1,134807.7,135220.8,135512.95,135801.55,136076.65,136378.2,136623.8,136911.6,137375.4,137609.25,137868.0,140076.55,141614.5,141998.55
B.Prob,244818.7,379412.25,440641.4,510932.35,557321.2,605175.4,623823.75,640555.9,653133.9,680684.85,705648.5,727811.55,737157.4,817986.2,862314.6,872464.2,881561.35,887667.65,897430.85,909406.4,916283.75,919409.85,923703.7,928961.1,938531.65,946835.15,957905.4,961293.05,978219.65,983193.0,989522.0,1015029.6,1019101.0,1021076.85,1023370.1,1026712.3,1043348.05,1065218.45,1085544.6,1094821.0,1108968.5,1117053.6,1123383.4,1128724.1,1133170.8,1137065.6,1141469.85,1145376.0,1149165.8,1151863.35,1171809.75
B.Random,3922.0,7744.95,8412.85,8870.25,9240.25,9550.05,9797.05,10011.55,10217.7,10389.75,10539.25,10678.45,10798.95,10900.8,11002.75,11082.95,11182.35,11254.2,11333.0,11397.65,11469.45,11533.8,11593.7,11653.35,11719.7,11765.2,11817.15,11864.95,11896.15,11932.15,11986.05,12028.35,12061.8,12094.0,12117.65,12147.25,12169.8,12197.1,12225.4,12248.7,12286.55,12309.0,12327.75,12347.5,12370.8,12390.3,12405.0,12429.15,12449.1,12470.85,12496.65
Only F. Mappings,410421.8,664001.05,754482.1,823605.3,891102.5,976485.85,1037388.35,1081990.5,1137056.25,1184905.2,1223585.35,1247391.25,1273322.05,1296872.1,1356959.9,1419295.9,1451329.2,1467566.55,1487889.65,1502880.35,1522113.45,1535419.4,1556214.85,1572238.05,1597453.35,1608467.75,1633796.6,1655251.55,1675726.55,1689834.55,1715069.25,1726505.4,1739620.85,1759761.55,1785358.0,1799789.7,1812725.3,1823080.05,1838830.0,1868359.6,1873559.45,1884865.5,1894756.05,1917965.15,1936420.25,1945124.55,1959871.0,1970536.25,1980983.15,1988301.45,1993939.6


==> img/vsbase_avg_final_combined_only_runtime/graph_raw.csv <==
Generations,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50
B.Inv,7.86395,14.4071,20.8442,27.255149999999997,33.48815,40.047399999999996,46.2559,52.73214999999999,59.113649999999986,65.4488,71.80979999999997,78.08815,84.86399999999998,91.18999999999998,98.15099999999998,105.62764999999999,112.93249999999998,119.89519999999997,127.03719999999998,134.35965,141.72615000000002,148.90689999999998,155.79214999999996,163.3032,171.22495,180.70329999999998,188.76684999999998,197.38885000000002,206.27519999999998,214.04724999999993,222.68294999999998,231.1416,239.99360000000001,248.5864,256.85959999999994,265.13135,269.7097,275.97445000000005,283.01284999999996,289.66175,295.94825,302.49099999999993,309.19744999999995,315.79095,322.37674999999996,328.95809999999994,335.4931,342.16045,348.4502999999999,354.76674999999994,361.02545000000003
B.Prob,7.913250000000001,14.916900000000002,21.6586,28.16825,34.53435,41.06605,47.4972,54.157650000000004,60.789699999999996,67.2175,74.19454999999998,81.02599999999998,88.63975,95.80064999999999,103.13690000000001,110.4283,117.88495000000003,127.38065000000002,134.3467,140.6404,147.12455000000003,153.41250000000002,159.97045,166.20830000000004,172.47655000000003,179.06739999999996,185.5279,191.8288,198.82515,205.433,212.05485,218.19195,224.41124999999997,230.78954999999996,236.86554999999998,242.9942,249.00474999999997,255.15225,260.86569999999995,266.9038499999999,272.58714999999995,279.34525,285.7970999999999,290.9946499999999,296.817,303.9183999999999,312.0827499999999,316.2775999999999,322.1799499999999,328.4183,334.75014999999996
B.Random,7.647599999999999,13.97635,20.4819,26.991750000000003,33.47494999999999,39.73885,46.29345000000001,52.55585000000001,59.1495,65.66385000000001,72.19820000000001,78.69615,85.04050000000002,91.3912,97.98090000000002,104.75500000000002,111.75545,119.05730000000003,126.36450000000002,133.4375,140.60805,148.01985000000002,155.00275000000002,162.05175000000003,169.03270000000003,176.2034,183.39145000000002,190.27635000000004,196.40200000000004,202.52755,208.72475000000003,215.09320000000002,221.13674999999998,227.29675000000003,233.433,239.56529999999998,245.7705,251.93900000000002,258.0450000000001,264.23465000000004,270.3833,276.50875,282.72175000000004,288.79485000000005,294.9283,301.12485000000004,307.3156499999999,313.60375,319.78155,325.99809999999997,332.25795
Only F. Run Time,8.1272,16.5719,23.3979,30.373250000000002,37.3039,46.6289,51.653499999999994,58.487,64.91085,71.66840000000002,78.3103,84.99650000000001,91.82805,98.62955000000002,105.17660000000001,113.38815,121.60485000000001,129.68744999999998,137.80890000000002,146.15615,154.38674999999998,162.8424,171.24975,179.27689999999996,185.80885,194.44515000000004,201.3011,207.80065,214.05475,219.9969,227.0788,234.45025,242.74714999999998,250.6612,258.27054999999996,266.08345,273.7871,281.63929999999993,289.4284,297.13775,304.6281,310.69755000000004,316.83855000000005,324.59260000000006,332.58965,339.95545000000004,346.75145000000003,353.10065000000003,362.0385,370.6915,377.35875


==> img/vsbase_avg_final_css_ignored_mappings/graph_raw.csv <==
Generations,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50
Equal weights,1031531.8,1400446.4,1576029.8,2407316.4,2510823.2,2610568.0,2700259.2,2839338.0,2923090.2,2978889.8,3062972.6,3106991.2,3148380.2,3179607.6,3248977.0,3284902.6,3317664.4,3359700.6,3434658.8,3460348.4,3482768.2,3559841.8,3582947.6,3601887.6,3620337.6,3636383.6,3651876.0,3691685.0,3711037.6,3725425.0,3737198.6,3748604.6,3793877.6,3842883.8,3910869.8,3941336.8,3951874.8,3961976.4,4006187.0,4015511.6,4024018.6,4031894.4,4039921.0,4048340.2,4055858.4,4074818.6,4083648.0,4091069.4,4098746.4,4107020.6,4112335.4
F.on Mappings,1023978.0,1487491.0,1656963.4,1851267.0,1948993.4,2055528.8,2112661.2,2367886.4,2444257.0,2491885.2,2567412.0,2660912.8,2725150.0,2762340.0,2814602.0,2840301.6,2872659.0,2898928.6,2921124.6,2957957.4,2986814.4,3020484.6,3037136.4,3055124.4,3084111.2,3441838.2,3457534.8,3557851.2,3574313.8,3604068.0,3714387.0,3734043.2,3747411.2,3821739.8,3862439.2,3886861.2,3897278.2,3915829.6,3926766.2,3939564.2,3952864.6,3962952.2,3972565.0,3981070.4,4007005.6,4015090.0,4031363.6,4054903.0,4061860.0,4069829.6,4077496.0
Ign. Mappings,625719.6,877152.8,985864.2,1049623.4,1106543.4,1179769.2,1219443.6,1409278.6,1438930.6,1514932.8,1534758.4,1554574.2,1573413.2,1589229.6,1601238.8,1639186.0,1649868.6,1680961.8,1691934.2,1712568.0,1720064.6,1727443.2,1737425.6,1743434.8,1753055.2,1812832.8,1820450.2,1826568.8,1832760.8,1839078.4,1846232.4,1850841.0,1855982.2,1861544.0,1871415.6,1876324.8,1880877.4,1885132.0,1890248.6,1935021.0,1938553.8,1942434.4,1945563.4,1978461.2,1982718.8,2394147.8,2397370.6,2400036.4,2403615.6,2413329.6,2415834.4
Only F. Mappings,1087948.4,1473992.6,1640226.0,1767628.4,1930076.4,2023670.0,2133567.6,2192623.6,2249986.4,2301333.2,2390911.2,2441161.0,2505412.6,2547870.8,2579845.0,2717429.0,2789562.8,2807273.4,2855510.6,2877098.4,2919037.0,2944405.0,2969879.6,2999745.4,3018117.0,3036980.8,3053252.6,3097808.2,3128596.2,3146800.4,3176038.2,3187712.4,3217112.2,3241253.4,3260280.0,3268321.4,3285969.4,3292975.2,3304448.8,3397963.0,3408253.4,3415555.0,3425327.2,3434134.8,3464855.2,3473346.6,3482766.4,3498287.0,3507023.6,3515944.0,3524605.0


==> img/vsbase_avg_final_uniqueexceptions/graph_raw.csv <==
Generations,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50
B.Inv,4.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0
B.Prob,5.0,10.0,11.0,11.0,12.0,14.0,14.0,15.0,15.0,15.0,15.0,15.0,15.0,15.0,16.0,16.0,16.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,19.0,19.0,19.0,19.0,20.0,22.0,22.0,22.0,22.0,22.0,22.0,22.0,22.0,23.0,23.0,23.0,23.0,23.0,23.0,23.0,23.0,24.0,24.0,24.0,24.0,25.0,25.0
B.Random,3.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0
Equal weights,18.0,25.0,29.0,31.0,31.0,31.0,31.0,31.0,32.0,32.0,32.0,33.0,33.0,33.0,33.0,33.0,33.0,33.0,33.0,33.0,33.0,33.0,33.0,33.0,33.0,33.0,33.0,34.0,34.0,34.0,35.0,35.0,35.0,35.0,35.0,35.0,35.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0,36.0


==> venn-diagram/Intersections_3.txt <==
All baselines: 0, []
FDLoop: 6, ['Gensonjava.lang.NumberFormatException', 'Gsonjava.lang.IllegalArgumentException', 'JsonToJavajava.lang.NumberFormatException', 'Pojojava.lang.NullPointerException', 'Rhinojava.lang.IllegalStateException', 'Rhinojava.util.concurrent.TimeoutException']
Seed Inputs: 13, ['FastJsoncom.alibaba.fastjson.JSONException', 'json-flattenercom.eclipsesource.json.ParseException', 'json-flattenerjava.lang.IllegalArgumentException', 'json-flattenerjava.lang.NumberFormatException', 'json-simple-cliftonlabscom.github.cliftonlabs.json_simple.JsonException', 'json2flatcom.google.gson.JsonSyntaxException', 'jstyleparserjava.lang.NoClassDefFoundError', 'jstyleparserjava.lang.NullPointerException', 'rhino-sandboxdelight.rhinosandox.exceptions.ScriptDurationException', 'rhino-sandboxjava.lang.IllegalStateException', 'rhino-sandboxorg.mozilla.javascript.EcmaError', 'rhino-sandboxorg.mozilla.javascript.EvaluatorException', 'sacorg.w3c.css.sac.CSSParseException']
All baselines and FDLoop: 10, ['Gsonjava.io.EOFException', 'Gsonjava.lang.ClassCastException', 'Gsonjava.lang.IllegalStateException', 'JsonToJavajava.lang.ArrayIndexOutOfBoundsException', 'JsonToJavajava.lang.IllegalArgumentException', 'JsonToJavaorg.json.JSONException', 'Pojojava.lang.IllegalArgumentException', 'Pojojava.lang.NumberFormatException', 'Pojojava.lang.StringIndexOutOfBoundsException', 'json-simplejava.lang.NumberFormatException']
All baselines and Seed Inputs: 0, []
FDLoop and Seed Inputs: 0, []
All baselines and FDLoop and Seed Inputs: 2, ['Argoargo.saj.InvalidSyntaxException', 'Gensonjava.lang.NullPointerException']


==> venn-diagram/Intersections_4.txt <==
Grammar Baselines: 0, []
FDLoop: 7, ['Gensonjava.lang.NumberFormatException', 'Gsonjava.io.EOFException', 'Gsonjava.lang.IllegalArgumentException', 'JsonToJavajava.lang.NumberFormatException', 'Pojojava.lang.NullPointerException', 'Rhinojava.lang.IllegalStateException', 'Rhinojava.util.concurrent.TimeoutException']
EvoGFuzz: 0, []
Seed Inputs: 13, ['FastJsoncom.alibaba.fastjson.JSONException', 'json-flattenercom.eclipsesource.json.ParseException', 'json-flattenerjava.lang.IllegalArgumentException', 'json-flattenerjava.lang.NumberFormatException', 'json-simple-cliftonlabscom.github.cliftonlabs.json_simple.JsonException', 'json2flatcom.google.gson.JsonSyntaxException', 'jstyleparserjava.lang.NoClassDefFoundError', 'jstyleparserjava.lang.NullPointerException', 'rhino-sandboxdelight.rhinosandox.exceptions.ScriptDurationException', 'rhino-sandboxjava.lang.IllegalStateException', 'rhino-sandboxorg.mozilla.javascript.EcmaError', 'rhino-sandboxorg.mozilla.javascript.EvaluatorException', 'sacorg.w3c.css.sac.CSSParseException']
Grammar Baselines and FDLoop: 4, ['Gsonjava.lang.ClassCastException', 'Gsonjava.lang.IllegalStateException', 'Pojojava.lang.NumberFormatException', 'json-simplejava.lang.NumberFormatException']
Grammar Baselines and EvoGFuzz: 0, []
Grammar Baselines and Seed Inputs: 0, []
FDLoop and EvoGFuzz: 2, ['JsonToJavajava.lang.ArrayIndexOutOfBoundsException', 'JsonToJavajava.lang.IllegalArgumentException']
FDLoop and Seed Inputs: 0, []
EvoGFuzz and Seed Inputs: 0, []
Grammar Baselines and FDLoop and EvoGFuzz: 3, ['JsonToJavaorg.json.JSONException', 'Pojojava.lang.IllegalArgumentException', 'Pojojava.lang.StringIndexOutOfBoundsException']
Grammar Baselines and FDLoop and Seed Inputs: 0, []
Grammar Baselines and EvoGFuzz and Seed Inputs: 0, []
FDLoop and EvoGFuzz and Seed Inputs: 0, []
Grammar Baselines and FDLoop and EvoGFuzz and Seed Inputs: 2, ['Argoargo.saj.InvalidSyntaxException', 'Gensonjava.lang.NullPointerException']


==> venn-diagram/Intersections_5.txt <==
Grammar Baselines: 4, [15, 98, 566, 618]
FDLoop: 10, [4, 5, 12, 22, 34, 113, 558, 912, 1200, 1221]
EvoGFuzz: 6, [7, 13, 61, 114, 139, 223]
DynaMOSA: 0, []
Seed Inputs: 3, [47, 70, 424]
Grammar Baselines and FDLoop: 0, []
Grammar Baselines and EvoGFuzz: 0, []
Grammar Baselines and DynaMOSA: 0, []
Grammar Baselines and Seed Inputs: 0, []
FDLoop and EvoGFuzz: 0, []
FDLoop and DynaMOSA: 0, []
FDLoop and Seed Inputs: 2, [6, 499]
EvoGFuzz and DynaMOSA: 0, []
EvoGFuzz and Seed Inputs: 1, [8]
DynaMOSA and Seed Inputs: 0, []
Grammar Baselines and FDLoop and EvoGFuzz: 0, []
Grammar Baselines and FDLoop and DynaMOSA: 0, []
Grammar Baselines and FDLoop and Seed Inputs: 1, [2]
Grammar Baselines and EvoGFuzz and DynaMOSA: 0, []
Grammar Baselines and EvoGFuzz and Seed Inputs: 0, []
Grammar Baselines and DynaMOSA and Seed Inputs: 0, []
FDLoop and EvoGFuzz and DynaMOSA: 0, []
FDLoop and EvoGFuzz and Seed Inputs: 0, []
FDLoop and DynaMOSA and Seed Inputs: 1, [3]
EvoGFuzz and DynaMOSA and Seed Inputs: 0, []
Grammar Baselines and FDLoop and EvoGFuzz and DynaMOSA: 0, []
Grammar Baselines and FDLoop and EvoGFuzz and Seed Inputs: 0, []
Grammar Baselines and FDLoop and DynaMOSA and Seed Inputs: 1, [1]
Grammar Baselines and EvoGFuzz and DynaMOSA and Seed Inputs: 0, []
FDLoop and EvoGFuzz and DynaMOSA and Seed Inputs: 0, []
Grammar Baselines and FDLoop and EvoGFuzz and DynaMOSA and Seed Inputs: 1, [0]

